Depletion-limited Kerr solitons in singly-resonant optical parametric oscillators

We analyze the impact of pump depletion in the generation of cavity solitons in a singly-resonant parametrical oscillator that includes a $\chi^{(3)}$ nonlinear section. We find an analytical expression that provides the soliton existence region using variational methods, study the efficiency of energy conversion, and compare it to a driven Kerr resonator modeled by the Lugiato-Lefever equation. At high walk-off, solitons in singly-resonant optical parametric oscillators are more efficient than those formed in a Kerr resonator driven through a linear coupler.

==> test.pdf_tex <==
%% Creator: Inkscape 1.0.2 (1.0.2+r75+1), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'test.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{228.06868906bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44497856)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{test.pdf}}%
    \put(0.55322668,0.07){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}I$_{\text{out}}$\end{tabular}}}}%
    \put(0.70579654,0.18384681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}PDCS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{test.pdf}}%
    \put(0.77301945,0.13092522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\omega_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{test.pdf}}%
    \put(0.75702199,0.41525073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2$\omega_0$\end{tabular}}}}%
    \put(0.92802213,0.33632714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}2$\omega_0$\end{tabular}}}}%
    \put(0.78,0.32305457){\color[rgb]{0.192156,0.5098,0.8588}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\chi^{(2)}$\end{tabular}}}}%
    \put(0.67865248,0.2550391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\chi^{(3)}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{test.pdf}}%
    \put(0.17121478,0.00048233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Time\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{test.pdf}}%
    \put(0.13175295,0.21752241){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Frequency\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{test.pdf}}%
    \put(0.84536596,0.25588769){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$\omega_0$\end{tabular}}}}%
    \put(0.84536596,0.38){\color[rgb]{0.192156,0.5098,0.8588}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$L_2$\end{tabular}}}}
    \put(0.55,0.3){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}$L_3$\end{tabular}}}}%
  \end{picture}%
\endgroup%

